Simulation of gain stability of THGEM gas-avalanche particle detectors

Charging-up processes affecting gain stability in Thick Gas Electron Multipliers (THGEM) were studied with a dedicated simulation toolkit. Integrated with Garfield++, it provides an effective platform for systematic phenomenological studies of charging-up processes in MPGD detectors. We describe the simulation tool and the fine-tuning of the step-size required for the algorithm convergence, in relation to physical parameters. Simulation results of gain stability over time in THGEM detectors are presented, exploring the role of electrode-thickness and applied voltage on its evolution. The results show that the total amount of irradiated charge through electrode's hole needed for reaching gain stabilization is in the range of tens to hundreds of pC, depending on the detector geometry and operational voltage. These results are in agreement with experimental observations presented previously.

==> EPS_IMAGES/superposition_principle.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'superposition_principle.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{761.36106431bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32798099)%
    \put(0,0){\includegraphics[width=\unitlength]{superposition_principle.eps}}%
    \put(0.35215766,-0.49887225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0522748\unitlength}\raggedright \end{minipage}}}%
    \put(0.41599072,-0.54221568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.41546534,-0.51936187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.31759637,0.1402275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01187978\unitlength}\raggedright \end{minipage}}}%
    \put(0.33560574,0.15367338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{=}}}}%
    \put(0.69872606,0.153683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}}}}%
    \put(0.36280587,0.23896024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Δ}\textbf{V}\textbf{THGEM}}}}%
    \put(0.53628846,0.26087165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}\textbf{DRIFT}}}}%
    \put(0.54620578,0.05383771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}\textbf{IND}}}}%
    \put(0.50968616,0.31269173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drift plane}}}%
    \put(0.48612636,0.00460327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Induction plane}}}%
    \put(0.82417623,0.16759236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.15962547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.15165857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.14369164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.13572474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.12775783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82417623,0.11979093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.81615719,0.11979093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.82176126,0.20428029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.82176126,0.19606508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.82176126,0.1878498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.90187025,0.16759236){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.15962547){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.15165857){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.14369164){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.13572474){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.12775783){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90187025,0.11979093){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90988921,0.11979093){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.90428522,0.20428029){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
    \put(0.90428522,0.19606508){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
    \put(0.90428522,0.1878498){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
    \put(0.81475831,0.31269176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drift plane}}}%
    \put(0.79119852,0.00460326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Induction plane}}}%
    \put(-0.00024381,0.24048979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Δ}\textbf{V}\textbf{THGEM}}}}%
    \put(0.17398545,0.26232888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}\textbf{DRIFT}}}}%
    \put(0.18390279,0.05417561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}\textbf{IND}}}}%
    \put(0.14656585,0.31247005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drift plane}}}%
    \put(0.12300607,0.00438154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Induction plane}}}%
    \put(0.15603069,0.16737065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.15940376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.15143686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.14346993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.13550303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.12753612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15603069,0.11956922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.14801165,0.11956922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.15361572,0.20405858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.15361572,0.19584337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.15361572,0.18762809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.23372471,0.16737065){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.15940376){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.15143686){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.14346993){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.13550303){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.12753612){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23372471,0.11956922){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.24174367,0.11956922){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{-}}}}%
    \put(0.23613968,0.20405858){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
    \put(0.23613968,0.19584337){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
    \put(0.23613968,0.18762809){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lb]{\smash{+}}}}%
  \end{picture}%
\endgroup%


==> EPS_IMAGES/superposition_principle_avalanche.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'superposition_principle_avalanche.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.99998687bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8333334)%
    \put(0,0){\includegraphics[width=\unitlength]{superposition_principle_avalanche.eps}}%
    \put(0.90923318,0.69579873){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.92116142,0.69533573){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.92486821,0.6945071){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.95270875,0.69255216){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.97895905,0.69209592){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.99814746,0.69667984){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.00962769,0.69284585){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.92732428,0.68965566){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.93360785,0.69576124){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.939813,0.69064189){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.99136407,0.68911149){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.91587662,0.68913532){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.94675347,0.69430959){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.96186422,0.69299043){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.01706303,0.69419222){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.01035497,0.69522407){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.01826633,0.69453182){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.02473193,0.69343364){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.96817185,0.69643363){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.00985666,0.68990973){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.98605994,0.69601276){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.98500772,0.68654257){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.97218594,0.69077061){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.00270096,0.69056016){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.95181728,0.69151028){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.29188679,0.62314576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.29722848,0.6921985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.80683135,0.35923861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02871365\unitlength}\raggedright  \end{minipage}}}%
    \put(0.39344727,0.78031408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drift plane}}}%
    \put(0.3365028,0.02613441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Induction plane}}}%
    \put(0.46495455,0.07589742){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.4191972,0.07420212){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.39112442,0.07341148){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.40531271,0.07556922){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.45454385,0.07778845){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.5237814,0.07778845){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.48379619,0.0752631){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.50827608,0.07762545){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.44565216,0.59500479){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.3750813,0.28129923){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.41917575,0.28370701){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.39434284,0.27791967){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.38550398,0.28260213){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.43700404,0.07586671){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.4290934,0.07630065){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.40928467,0.28412787){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.44831399,0.07632881){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.49556854,0.07662572){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.44198183,0.07359225){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.51429844,0.07515254){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.48983272,0.07339237){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.47683859,0.07494209){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.40097194,0.28244429){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.40700948,0.27420769){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.43071354,0.32743405){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.43008218,0.36552522){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.43008218,0.30512653){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.47089173,0.07356146){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.68893548,0.66566571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ionizing particle}}}%
    \put(0.42903034,0.48751401){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.42994532,0.4905896){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.42726479,0.51432669){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.42817977,0.51740229){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.41636733,0.7435272){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.4284008,0.7430642){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.43210758,0.74223557){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.45994812,0.74028063){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.48619843,0.73982438){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.50538683,0.74440831){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.51686706,0.74057432){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.43456365,0.73738413){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.44084722,0.7434897){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.44705237,0.73837036){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.49860344,0.73683996){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.42311599,0.73686379){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.45399284,0.74203805){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.46910359,0.7407189){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.52430241,0.74192068){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.51759434,0.74295254){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.5255057,0.74226029){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.5319713,0.74116211){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.47541122,0.7441621){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.51709604,0.7376382){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.49329931,0.74374123){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.49224709,0.73427104){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.47942531,0.73849908){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.50994034,0.73828863){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.45905666,0.73923874){\color[rgb]{1,0.98823529,0.98823529}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.44258706,0.60699115){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.44350204,0.61006674){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.60643789,0.19588066){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.60735287,0.19895626){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.60952299,0.17543103){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.63184448,0.22011138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ionization points}}}%
    \put(0.63184448,0.19759218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ions}}}%
    \put(0.63184448,0.15255378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Electrons drift line}}}%
    \put(0.63184448,0.13003454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ions drift line}}}%
    \put(0.63184448,0.17507298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Electrons}}}%
    \put(0.33587178,0.63104112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1st ionization pair}}}%
  \end{picture}%
\endgroup%


==> EPS_IMAGES/thgem_cross_section_plane.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'thgem_cross_section_plane.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{323.91756694bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87421078)%
    \put(0,0){\includegraphics[width=\unitlength]{thgem_cross_section_plane.eps}}%
    \put(0.25607046,-0.97799796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12287077\unitlength}\raggedright \end{minipage}}}%
    \put(0.40610863,-1.07987574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.40487375,-1.02615836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.17483492,0.52419184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02792316\unitlength}\raggedright \end{minipage}}}%
    \put(-0.03846139,0.70639868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.06131534,0.80477426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14051702\unitlength}\raggedright \end{minipage}}}%
    \put(0.21935474,0.56114958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Δ}\textbf{V}\textbf{THGEM}}}}%
    \put(0.62712172,0.61265186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}drift = 0.2 kVcm-1}}}%
    \put(0.65043214,0.12602316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}ind = 0.5 kVcm-1}}}%
    \put(0.56459359,0.73445382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drift plane}}}%
    \put(0.50921681,0.01029872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Induction plane}}}%
    \put(0.04595154,0.70566846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.11400271,0.37070747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.03234131,0.04099366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-5000}}}%
    \put(-0.00125418,0.82765547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Z (}\textbf{μ}\textbf{m)}}}}%
  \end{picture}%
\endgroup%

